Fast Burst-Sparsity Learning Approach for Massive MIMO-OTFS Channel Estimation

Accurate channel estimation in orthogonal time frequency space (OTFS) systems with massive multiple-input multiple-output (MIMO) configurations is challenging due to high-dimensional sparse representation (SR). Existing methods often face performance degradation and/or high computational complexity. To address these issues and exploit intricate channel sparsity structure, this letter first leverages a novel hybrid burst-sparsity prior to capture the burst/common sparse structure in the angle/delay domain, and then utilizes an independent variational Bayesian inference (VBI) factorization technique to efficiently solve the high-dimensional SR problem. Additionally, an angle/Doppler refinement approach is incorporated into the proposed method to automatically mitigate off-grid mismatches.

==> Burst_for_iid.txt <==
-60	1.5937
-59	0.63388
-58	0.41335
-57	0.70895
-56	0.48204
-55	0.28279
-54	0.176
-53	0.23963
-52	0.1147
-51	0.3923
-50	1.136
-49	0.36369
-48	0.70289
-47	1.1089
-46	0.066265
-45	0.14321
-44	0.20247
-43	0.10993
-42	0.1378
-41	0.18026
-40	0.67074
-39	0.14857
-38	0.21987
-37	0.050968
-36	0.54117
-35	0.5445
-34	0.14656
-33	0.12376
-32	0.97103
-31	0.2335
-30	0.23775
-29	0.43442
-28	0.13396
-27	0.77598
-26	0.18451
-25	0.65085
-24	0.33713
-23	0.36324
-22	0.47542
-21	0.19499
-20	0.45586
-19	0.17892
-18	0.33426
-17	0.54549
-16	0.49918
-15	1.0311
-14	0.47288
-13	0.921
-12	0.15595
-11	0.13043
-10	14.767
-9	12.826
-8	8.6635
-7	20
-6	5.2632
-5	1.1152
-4	0.33061
-3	0.35718
-2	0.50459
-1	0.60007
0	0.27025
1	0.076947
2	0.73975
3	0.23637
4	1.0405
5	0.16245
6	0.042938
7	0.04985
8	0.054343
9	0.51997
10	8.2193
11	6.7608
12	10.992
13	6.8355
14	9.2722
15	0.094938
16	0.39506
17	0.18222
18	0.092215
19	0.17851
20	0.51705
21	0.30349
22	0.28198
23	0.13549
24	0.097105
25	0.19285
26	0.34724
27	0.44228
28	0.27719
29	0.71274
30	0.22355
31	0.03977
32	0.50149
33	0.44104
34	0.25863
35	0.038356
36	0.29109
37	0.51928
38	0.92261
39	0.35848
40	0.64722
41	0.42669
42	0.33355
43	1.3227
44	0.66171
45	1.778
46	0.20617
47	0.089179
48	0.059172
49	0.077197
50	0.56791
51	0.28883
52	0.086863
53	0.79887
54	0.421
55	0.20136
56	0.22889
57	0.16002
58	0.28085
59	0.91024


==> Burst_for_our.txt <==
-60	0.02928
-59	0.038395
-58	0.042216
-57	0.039163
-56	0.029542
-55	0.017069
-54	0.01732
-53	0.031812
-52	0.044235
-51	0.049002
-50	0.044768
-49	0.033982
-48	0.025432
-47	0.031363
-46	0.043278
-45	0.048991
-44	0.043506
-43	0.027277
-42	0.015162
-41	0.033939
-40	0.051382
-39	0.054263
-38	0.040819
-37	0.016751
-36	0.008008
-35	0.022855
-34	0.022447
-33	0.0085966
-32	0.010505
-31	0.023666
-30	0.024034
-29	0.012461
-28	0.014247
-27	0.031693
-26	0.04239
-25	0.044182
-24	0.039662
-23	0.031142
-22	0.019771
-21	0.0081333
-20	0.0037709
-19	0.016228
-18	0.034566
-17	0.051764
-16	0.058682
-15	0.05149
-14	0.034153
-13	0.014917
-12	0.0021537
-11	0.044029
-10	17.11
-9	9.9636
-8	8.2294
-7	9.9907
-6	11.231
-5	0.014148
-4	0.030737
-3	0.048734
-2	0.05596
-1	0.045347
0	0.033093
1	0.051679
2	0.068966
3	0.062791
4	0.036124
5	0.0092308
6	0.025424
7	0.033822
8	0.028432
9	0.017002
10	8.4632
11	4.3572
12	2.9382
13	3.7793
14	6.9257
15	0.0070183
16	0.0087644
17	0.010875
18	0.013986
19	0.017773
20	0.020793
21	0.019834
22	0.012469
23	0.0043402
24	0.012301
25	0.013197
26	0.01109
27	0.033229
28	0.057376
29	0.066188
30	0.052618
31	0.024908
32	0.023015
33	0.037227
34	0.030898
35	0.0088197
36	0.026227
37	0.043985
38	0.041207
39	0.019613
40	0.017942
41	0.045474
42	0.059678
43	0.055486
44	0.037159
45	0.015093
46	0.011587
47	0.01996
48	0.020448
49	0.015775
50	0.012246
51	0.011507
52	0.0098265
53	0.012588
54	0.024497
55	0.038736
56	0.050278
57	0.056136
58	0.055278
59	0.048576


==> Burst_iid.txt <==
-60	0.0097272
-59	0.015149
-58	0.019554
-57	0.021757
-56	0.02145
-55	0.019175
-54	0.015877
-53	0.012156
-52	0.0087146
-51	0.0098228
-50	0.017019
-49	0.025004
-48	0.029455
-47	0.027621
-46	0.020428
-45	0.014898
-44	0.017524
-43	0.020444
-42	0.018891
-41	0.014288
-40	0.009672
-39	0.0069626
-38	0.0072166
-37	0.0094706
-36	0.010313
-35	0.0077216
-34	0.0033119
-33	0.005678
-32	0.0083207
-31	0.0068445
-30	0.0027917
-29	0.0035681
-28	0.0094986
-27	0.018948
-26	0.028064
-25	0.029687
-24	0.02257
-23	0.0218
-22	0.0321
-21	0.034312
-20	0.023875
-19	0.013152
-18	0.019193
-17	0.022433
-16	0.017502
-15	0.010978
-14	0.0088163
-13	0.0071252
-12	0.0038591
-11	0.0027556
-10	19.614
-9	8.0295
-8	12.122
-7	11.084
-6	12.222
-5	0.0028369
-4	0.004323
-3	0.0049298
-2	0.0076915
-1	0.011838
0	0.012914
1	0.0091656
2	0.0041927
3	0.005298
4	0.019606
5	13.998
6	0.023129
7	0.005702
8	0.0087923
9	0.011924
10	0.011765
11	0.0073303
12	0.0017481
13	0.0047024
14	0.0058088
15	0.23084
16	16.265
17	0.11106
18	0.063078
19	17.901
20	0.082709
21	0.0063632
22	0.0072866
23	0.0067038
24	0.0065721
25	0.008045
26	0.010921
27	0.012887
28	0.010329
29	0.0027674
30	0.013119
31	0.026283
32	0.03338
33	0.031983
34	0.025633
35	0.020957
36	0.019084
37	0.016017
38	0.012741
39	0.013713
40	0.016
41	0.015203
42	0.011177
43	0.0071676
44	0.0080416
45	0.010925
46	0.012373
47	0.012251
48	0.011149
49	0.0093395
50	0.0070763
51	0.00566
52	0.0069013
53	0.0093712
54	0.011016
55	0.010937
56	0.0090301
57	0.005836
58	0.0031567
59	0.0048686


==> Runtime/Fast.txt <==
1	0.30617
2	0.070643
3	0.025315
4	0.013076
5	0.0086797
6	0.0069345
7	0.0060861
8	0.0056315
9	0.0051268
10	0.0046812
11	0.004408
12	0.0041177
13	0.0038596
14	0.0037027
15	0.0035817
16	0.0034635
17	0.0033902
18	0.0033268
19	0.0032866
20	0.0032612
21	0.0032167
22	0.0032203
23	0.0031959
24	0.0031904
25	0.0031915
26	0.0031798
27	0.0032021
28	0.0031687
29	0.003202
30	0.0031669
31	0.0031619
32	0.0031648
33	0.0031688
34	0.0031804
35	0.0031841
36	0.0031612
37	0.0031916
38	0.0031846
39	0.0031896
40	0.0031727
41	0.0031778
42	0.0031686
43	0.0031764
44	0.0031922
45	0.0031705
46	0.0031614
47	0.0031761
48	0.0031756
49	0.0031469
50	0.0031595
51	0.00314
52	0.0031857
53	0.0031785
54	0.0032177
55	0.0031759
56	0.0031933
57	0.0031678
58	0.0031783
59	0.0031732
60	0.0031723
61	0.0031644
62	0.0031669
63	0.0031621
64	0.0031435
65	0.003157
66	0.0031342
67	0.0031486
68	0.0031344
69	0.0031553
70	0.003132
71	0.0031327
72	0.0031256
73	0.003152
74	0.0031394
75	0.003162
76	0.0031332
77	0.0031378
78	0.0031188
79	0.0031238
80	0.0031215
81	0.0031284
82	0.0031111
83	0.0031172
84	0.0031111
85	0.0031204
86	0.0031166
87	0.0031322
88	0.0031208
89	0.0031275
90	0.0031194
91	0.0031246
92	0.0031098
93	0.0031148
94	0.0031177
95	0.0031169
96	0.0031137
97	0.0031117
98	0.0031273
99	0.0031324
100	0.0031174
101	0.0031224
102	0.0031137
103	0.003115
104	0.0031126
105	0.0031196
106	0.0031197
107	0.0031177
108	0.0031284
109	0.0031281
110	0.0031234
111	0.0031299
112	0.0031208
113	0.0031259
114	0.0031176
115	0.0031199
116	0.0031201
117	0.0031233
118	0.0031273
119	0.0031265
120	0.0031256


==> Runtime/Fast_-10dB.txt <==
1	1
2	2.0199
3	1.9783
4	1.8563
5	1.744
6	1.6612
7	1.6009
8	1.5592
9	1.5301
10	1.5096
11	1.4968
12	1.4899
13	1.4879
14	1.488
15	1.4905
16	1.4947
17	1.5002
18	1.5065
19	1.5135
20	1.521
21	1.5286
22	1.5368
23	1.5449
24	1.5523
25	1.56
26	1.5673
27	1.5742
28	1.5803
29	1.5865
30	1.5922
31	1.5982
32	1.6028
33	1.6081
34	1.6123
35	1.6175
36	1.6209
37	1.6251
38	1.6284
39	1.6337
40	1.6373
41	1.6408
42	1.6438
43	1.6466
44	1.6491
45	1.6508
46	1.6543
47	1.6564
48	1.6585
49	1.66
50	1.6622
51	1.6634
52	1.6657
53	1.6671
54	1.6686
55	1.6698
56	1.6715
57	1.673
58	1.6739
59	1.6753
60	1.6764
61	1.6783
62	1.6788
63	1.681
64	1.6816
65	1.6825
66	1.6846
67	1.6854
68	1.6868
69	1.6876
70	1.6894
71	1.6906
72	1.6918
73	1.6928
74	1.6943
75	1.6951
76	1.6961
77	1.6975
78	1.6982
79	1.6993
80	1.7003
81	1.701
82	1.7022
83	1.7028
84	1.7036
85	1.7043
86	1.705
87	1.7056
88	1.7061
89	1.7071
90	1.7074
91	1.708
92	1.7084
93	1.7088
94	1.7092
95	1.7098
96	1.7101
97	1.7106
98	1.7111
99	1.7112
100	1.7114
101	1.7119
102	1.7121
103	1.7124
104	1.7125
105	1.7127
106	1.713
107	1.7131
108	1.7134
109	1.7139
110	1.7136
111	1.7139
112	1.714
113	1.7142
114	1.7144
115	1.7145
116	1.7145
117	1.7146
118	1.715
119	1.715
120	1.7152


==> Runtime/Fast_-5dB.txt <==
1	2.0402
2	0.89384
3	0.80307
4	0.79325
5	0.77775
6	0.75535
7	0.73208
8	0.71093
9	0.69286
10	0.67806
11	0.66566
12	0.65516
13	0.6466
14	0.63912
15	0.63305
16	0.62782
17	0.6232
18	0.61987
19	0.61638
20	0.61307
21	0.61102
22	0.60871
23	0.60617
24	0.6045
25	0.60267
26	0.60106
27	0.5999
28	0.5981
29	0.59724
30	0.59583
31	0.5946
32	0.59459
33	0.59316
34	0.59214
35	0.5919
36	0.59086
37	0.59095
38	0.58953
39	0.58935
40	0.58864
41	0.58878
42	0.5879
43	0.58764
44	0.5874
45	0.58638
46	0.587
47	0.58622
48	0.58628
49	0.58601
50	0.58622
51	0.5857
52	0.58588
53	0.5855
54	0.58561
55	0.5852
56	0.58555
57	0.58522
58	0.58516
59	0.58531
60	0.58523
61	0.58516
62	0.58525
63	0.58482
64	0.58528
65	0.5851
66	0.58536
67	0.58572
68	0.58506
69	0.58551
70	0.58539
71	0.58579
72	0.58546
73	0.58603
74	0.58551
75	0.58579
76	0.58616
77	0.58572
78	0.58626
79	0.58593
80	0.58625
81	0.58623
82	0.58625
83	0.58666
84	0.58641
85	0.5865
86	0.58681
87	0.58665
88	0.58687
89	0.58691
90	0.58691
91	0.58703
92	0.58716
93	0.58711
94	0.58751
95	0.58753
96	0.58748
97	0.58769
98	0.58774
99	0.58783
100	0.58797


==> Runtime/Fast_0dB.txt <==
1	1
2	0.47598
3	0.33678
4	0.30381
5	0.28876
6	0.2761
7	0.26349
8	0.25249
9	0.24312
10	0.23532
11	0.22882
12	0.2235
13	0.21912
14	0.21552
15	0.2124
16	0.20987
17	0.20761
18	0.20584
19	0.20417
20	0.20275
21	0.2015
22	0.20046
23	0.19947
24	0.19863
25	0.19788
26	0.19715
27	0.19649
28	0.19569
29	0.19527
30	0.19471
31	0.19434
32	0.19422
33	0.19358
34	0.19331
35	0.19308
36	0.19273
37	0.1926
38	0.19262
39	0.19225
40	0.1921
41	0.19186
42	0.19173
43	0.19141
44	0.19127
45	0.19117
46	0.19109
47	0.19071
48	0.19093
49	0.19072
50	0.19065
51	0.19051
52	0.19047
53	0.19042
54	0.19032
55	0.19035
56	0.19023
57	0.19024
58	0.19014
59	0.1902
60	0.19001
61	0.18998
62	0.18987
63	0.1901
64	0.18988
65	0.19006
66	0.18995
67	0.19003
68	0.18995
69	0.19007
70	0.18985
71	0.19003
72	0.18982
73	0.1901
74	0.18981
75	0.19013
76	0.18991
77	0.19007
78	0.18998
79	0.1901
80	0.18996
81	0.19007
82	0.18994
83	0.1902
84	0.18996
85	0.19018
86	0.18996
87	0.19023
88	0.18997
89	0.1901
90	0.19001
91	0.19026
92	0.19005
93	0.1902
94	0.1901
95	0.19023
96	0.19007
97	0.19026
98	0.19011
99	0.19027
100	0.19007


==> Runtime/Fast_10dB.txt <==
1	1
2	0.28409
3	0.10582
4	0.059053
5	0.046194
6	0.042546
7	0.040332
8	0.038138
9	0.035911
10	0.033753
11	0.031833
12	0.030347
13	0.029028
14	0.028014
15	0.027183
16	0.026468
17	0.025855
18	0.025342
19	0.024917
20	0.024531
21	0.024278
22	0.023951
23	0.023719
24	0.02356
25	0.023331
26	0.023225
27	0.023028
28	0.022934
29	0.022811
30	0.022743
31	0.02261
32	0.022598
33	0.022531
34	0.022337
35	0.022286
36	0.022323
37	0.022183
38	0.022107
39	0.022072
40	0.022033
41	0.022052
42	0.021906
43	0.021907
44	0.021793
45	0.021862
46	0.021735
47	0.021755
48	0.021669
49	0.021693
50	0.021619
51	0.021644
52	0.021562
53	0.021572
54	0.021566
55	0.021572
56	0.021498
57	0.021527
58	0.021509
59	0.021537
60	0.021485
61	0.021513
62	0.021491
63	0.021493
64	0.021451
65	0.021485
66	0.021474
67	0.021499
68	0.021444
69	0.021473
70	0.021448
71	0.02144
72	0.021443
73	0.02142
74	0.021454
75	0.021423
76	0.021441
77	0.021408
78	0.021453
79	0.02142
80	0.02145
81	0.021418
82	0.021424
83	0.021424
84	0.021427
85	0.021433
86	0.021442
87	0.021433
88	0.021438
89	0.021416
90	0.021438
91	0.021453
92	0.021444
93	0.021428
94	0.021447
95	0.021441
96	0.021459
97	0.021447
98	0.021462
99	0.021454
100	0.021472


==> Runtime/Fast_20dB.txt <==
1	1
2	0.26503
3	0.079687
4	0.027926
5	0.012414
6	0.0080162
7	0.0066675
8	0.0061005
9	0.0057428
10	0.0055
11	0.0052649
12	0.0050082
13	0.0048067
14	0.0046444
15	0.0045119
16	0.0044052
17	0.0042892
18	0.0042073
19	0.0041159
20	0.0040432
21	0.0040296
22	0.0039859
23	0.003906
24	0.0039164
25	0.0038084
26	0.0036967
27	0.003661
28	0.0036554
29	0.0036941
30	0.0036451
31	0.0035958
32	0.0036374
33	0.0035986
34	0.0035962
35	0.0035965
36	0.0035797
37	0.0035611
38	0.0035677
39	0.003555
40	0.0035181
41	0.0034435
42	0.0034537
43	0.0034409
44	0.0034355
45	0.0034115
46	0.0033976
47	0.0034031
48	0.003406
49	0.0033801
50	0.0033972
51	0.0033791
52	0.0033943
53	0.0033585
54	0.003393
55	0.0033639
56	0.0033925
57	0.0033718
58	0.0033775
59	0.0033545
60	0.0033589
61	0.0033611
62	0.0033766
63	0.003354
64	0.0033628
65	0.0033511
66	0.0033544
67	0.0033535
68	0.0033621
69	0.0033556
70	0.0033571
71	0.0033455
72	0.0033487
73	0.0033481
74	0.0033634
75	0.0033636
76	0.0033529
77	0.0033425
78	0.0033481
79	0.0033515
80	0.0033665
81	0.0033531
82	0.0033486
83	0.0033408
84	0.0033379
85	0.0033421
86	0.0033444
87	0.0033453
88	0.0033489
89	0.0033384
90	0.0033364
91	0.0033333
92	0.0033404
93	0.0033328
94	0.0033333
95	0.0033289
96	0.0033367
97	0.0033346
98	0.003333
99	0.0033254
100	0.0033328


==> Runtime/OG.txt <==
1	0.13599
2	0.047474
3	0.020373
4	0.013075
5	0.010082
6	0.0083024
7	0.0071372
8	0.0063999
9	0.0059457
10	0.0056563
11	0.0054613
12	0.0053288
13	0.005244
14	0.0051946
15	0.0051664
16	0.0051485
17	0.0051342
18	0.0051209
19	0.0051075
20	0.0050942
21	0.0050815
22	0.0050699
23	0.00506
24	0.0050522
25	0.0050464
26	0.0050427
27	0.0050409
28	0.0050408
29	0.0050421
30	0.0050447
31	0.0050483
32	0.0050527
33	0.0050577
34	0.0050632
35	0.0050689
36	0.005075
37	0.0050811
38	0.0050873
39	0.0050934
40	0.0050995
41	0.0051056
42	0.0051115
43	0.0051172
44	0.0051229
45	0.0051283
46	0.0051337
47	0.0051388
48	0.0051438
49	0.0051487
50	0.0051534
51	0.0051579
52	0.0051624
53	0.0051667
54	0.0051708
55	0.0051749
56	0.0051789
57	0.0051828
58	0.0051866
59	0.0051904
60	0.0051941
61	0.0051977
62	0.0052013
63	0.0052049
64	0.0052084
65	0.0052118
66	0.0052153
67	0.0052187
68	0.0052221
69	0.0052255
70	0.0052289
71	0.0052323
72	0.0052357
73	0.0052391
74	0.0052424
75	0.0052458
76	0.0052492
77	0.0052526
78	0.0052559
79	0.0052593
80	0.0052627
81	0.0052661
82	0.0052695
83	0.0052729
84	0.0052763
85	0.0052797
86	0.0052832
87	0.0052866
88	0.00529
89	0.0052935
90	0.0052969
91	0.0053004
92	0.0053039
93	0.0053074
94	0.0053108
95	0.0053143
96	0.0053178
97	0.0053214
98	0.0053249
99	0.0053284
100	0.0053319
101	0.0053355
102	0.005339
103	0.0053426
104	0.0053461
105	0.0053497
106	0.0053533
107	0.0053569
108	0.0053605
109	0.005364
110	0.0053676
111	0.0053712
112	0.0053749
113	0.0053785
114	0.0053821
115	0.0053857
116	0.0053893
117	0.005393
118	0.0053966
119	0.0054002
120	0.0054039


==> Runtime/OG_-10dB.txt <==
1	1
2	3.554
3	3.2918
4	3.2037
5	3.1815
6	3.182
7	3.1877
8	3.1912
9	3.1891
10	3.1796
11	3.1624
12	3.1384
13	3.1096
14	3.079
15	3.05
16	3.0248
17	3.0049
18	2.9905
19	2.9813
20	2.9764
21	2.9749
22	2.9761
23	2.9792
24	2.9836
25	2.989
26	2.9949
27	3.0011
28	3.0074
29	3.0136
30	3.0197
31	3.0255
32	3.0311
33	3.0364
34	3.0414
35	3.0461
36	3.0506
37	3.0547
38	3.0585
39	3.0621
40	3.0654
41	3.0684
42	3.0712
43	3.0738
44	3.0762
45	3.0783
46	3.0803
47	3.0821
48	3.0837
49	3.0852
50	3.0865
51	3.0877
52	3.0887
53	3.0896
54	3.0903
55	3.091
56	3.0915
57	3.0918
58	3.0921
59	3.0923
60	3.0923
61	3.0922
62	3.0921
63	3.0918
64	3.0914
65	3.0909
66	3.0904
67	3.0897
68	3.089
69	3.0881
70	3.0872
71	3.0862
72	3.0851
73	3.0839
74	3.0827
75	3.0813
76	3.0799
77	3.0785
78	3.077
79	3.0754
80	3.0737
81	3.072
82	3.0702
83	3.0684
84	3.0665
85	3.0646
86	3.0626
87	3.0606
88	3.0585
89	3.0564
90	3.0543
91	3.0521
92	3.0498
93	3.0475
94	3.0452
95	3.0429
96	3.0405
97	3.0381
98	3.0356
99	3.0332
100	3.0307
101	3.0281
102	3.0255
103	3.023
104	3.0203
105	3.0177
106	3.015
107	3.0123
108	3.0096
109	3.0068
110	3.0041
111	3.0013
112	2.9985
113	2.9956
114	2.9928
115	2.9899
116	2.987
117	2.984
118	2.9811
119	2.9781
120	2.9752


==> Runtime/OG_0dB.txt <==
1	1
2	0.52326
3	0.50714
4	0.51245
5	0.52159
6	0.52866
7	0.5322
8	0.53208
9	0.52848
10	0.52155
11	0.51135
12	0.49793
13	0.48134
14	0.46184
15	0.43993
16	0.41646
17	0.39256
18	0.36959
19	0.3488
20	0.33106
21	0.31653
22	0.30475
23	0.29498
24	0.28654
25	0.27898
26	0.27201
27	0.26555
28	0.25957
29	0.25411
30	0.24922
31	0.2449
32	0.24114
33	0.2379
34	0.23509
35	0.23267
36	0.23056
37	0.22872
38	0.2271
39	0.22568
40	0.22443
41	0.22334
42	0.22237
43	0.22153
44	0.22081
45	0.22018
46	0.21965
47	0.2192
48	0.21883
49	0.21853
50	0.2183
51	0.21813
52	0.21802
53	0.21795
54	0.21793
55	0.21796
56	0.21802
57	0.21811
58	0.21824
59	0.2184
60	0.21858
61	0.21879
62	0.21902
63	0.21927
64	0.21954
65	0.21982
66	0.22012
67	0.22043
68	0.22075
69	0.22108
70	0.22142
71	0.22176
72	0.22211
73	0.22246
74	0.22282
75	0.22318
76	0.22353
77	0.22389
78	0.22425
79	0.22461
80	0.22496
81	0.22531
82	0.22566
83	0.22601
84	0.22635
85	0.22669
86	0.22702
87	0.22736
88	0.22768
89	0.22801
90	0.22833
91	0.22864
92	0.22895
93	0.22926
94	0.22956
95	0.22986
96	0.23015
97	0.23044
98	0.23072
99	0.231
100	0.23128
101	0.23155
102	0.23182
103	0.23208
104	0.23234
105	0.23259
106	0.23284
107	0.23309
108	0.23333
109	0.23357
110	0.2338
111	0.23403
112	0.23425
113	0.23447
114	0.23469
115	0.2349
116	0.23511
117	0.23531
118	0.23552
119	0.23571
120	0.2359


==> Runtime/OG_10dB.txt <==
1	1
2	0.18609
3	0.18861
4	0.18323
5	0.17191
6	0.15741
7	0.14224
8	0.12797
9	0.11516
10	0.10366
11	0.093075
12	0.083124
13	0.073758
14	0.065167
15	0.057643
16	0.051398
17	0.046456
18	0.042673
19	0.039833
20	0.037713
21	0.036122
22	0.034912
23	0.033976
24	0.033238
25	0.032642
26	0.032153
27	0.031742
28	0.031391
29	0.031086
30	0.030817
31	0.030575
32	0.030357
33	0.030157
34	0.029973
35	0.029803
36	0.029644
37	0.029497
38	0.029359
39	0.029231
40	0.029111
41	0.029
42	0.028897
43	0.028802
44	0.028715
45	0.028635
46	0.028563
47	0.028499
48	0.028443
49	0.028394
50	0.028351
51	0.028316
52	0.028288
53	0.028265
54	0.028248
55	0.028236
56	0.028229
57	0.028227
58	0.028228
59	0.028232
60	0.028239
61	0.028249
62	0.028262
63	0.028276
64	0.028292
65	0.02831
66	0.02833
67	0.028351
68	0.028374
69	0.028398
70	0.028422
71	0.028448
72	0.028475
73	0.028503
74	0.028532
75	0.028561
76	0.028591
77	0.028621
78	0.028651
79	0.028682
80	0.028713
81	0.028744
82	0.028775
83	0.028807
84	0.028838
85	0.028869
86	0.028899
87	0.02893
88	0.02896
89	0.02899
90	0.02902
91	0.029049
92	0.029078
93	0.029107
94	0.029135
95	0.029163
96	0.029191
97	0.029218
98	0.029245
99	0.029271
100	0.029297
101	0.029322
102	0.029347
103	0.029372
104	0.029396
105	0.029419
106	0.029443
107	0.029466
108	0.029488
109	0.02951
110	0.029531
111	0.029553
112	0.029573
113	0.029594
114	0.029613
115	0.029633
116	0.029652
117	0.029671
118	0.029689
119	0.029707
120	0.029724


==> Runtime/OG_20dB.txt <==
1	1
2	0.1782
3	0.035207
4	0.018415
5	0.014805
6	0.012916
7	0.011643
8	0.010706
9	0.0099798
10	0.0093914
11	0.0088962
12	0.0084679
13	0.0080916
14	0.0077584
15	0.0074612
16	0.0071925
17	0.0069447
18	0.0067115
19	0.006491
20	0.0062857
21	0.0061011
22	0.0059424
23	0.0058108
24	0.0057027
25	0.0056122
26	0.0055331
27	0.005461
28	0.0053927
29	0.0053268
30	0.0052629
31	0.0052013
32	0.005143
33	0.0050892
34	0.0050412
35	0.0049998
36	0.0049651
37	0.0049364
38	0.0049127
39	0.0048927
40	0.0048754
41	0.0048601
42	0.0048461
43	0.0048332
44	0.0048211
45	0.0048095
46	0.0047985
47	0.004788
48	0.0047778
49	0.0047681
50	0.0047587
51	0.0047498
52	0.0047412
53	0.0047331
54	0.0047255
55	0.0047184
56	0.004712
57	0.0047061
58	0.0047009
59	0.0046964
60	0.0046926
61	0.0046894
62	0.0046868
63	0.0046849
64	0.0046835
65	0.0046826
66	0.0046821
67	0.0046821
68	0.0046824
69	0.004683
70	0.004684
71	0.0046852
72	0.0046867
73	0.0046885
74	0.0046904
75	0.0046926
76	0.0046949
77	0.0046975
78	0.0047002
79	0.004703
80	0.004706
81	0.0047091
82	0.0047123
83	0.0047156
84	0.0047191
85	0.0047226
86	0.0047262
87	0.0047298
88	0.0047336
89	0.0047373
90	0.0047412
91	0.004745
92	0.004749
93	0.0047529
94	0.0047569
95	0.0047608
96	0.0047648
97	0.0047689
98	0.0047729
99	0.0047769
100	0.0047809
101	0.004785
102	0.004789
103	0.004793
104	0.0047971
105	0.0048011
106	0.0048051
107	0.0048091
108	0.0048131
109	0.0048171
110	0.0048211
111	0.004825
112	0.004829
113	0.0048329
114	0.0048368
115	0.0048407
116	0.0048446
117	0.0048485
118	0.0048524
119	0.0048562
120	0.00486


==> Runtime/Our.txt <==
1	0.20635
2	0.070196
3	0.032923
4	0.019809
5	0.013714
6	0.010513
7	0.0086422
8	0.0074624
9	0.0067001
10	0.0061633
11	0.0057774
12	0.0054971
13	0.0052718
14	0.0049613
15	0.0047523
16	0.004522
17	0.0043353
18	0.0041404
19	0.0039342
20	0.0037446
21	0.0035748
22	0.0034117
23	0.0033247
24	0.0031979
25	0.0031306
26	0.0030249
27	0.0029592
28	0.0028764
29	0.0028273
30	0.0027688
31	0.0026997
32	0.0026612
33	0.0026034
34	0.0025759
35	0.0025341
36	0.0025034
37	0.0024834
38	0.0024384
39	0.0024275
40	0.002403
41	0.0023832
42	0.0023757
43	0.0023355
44	0.0023287
45	0.0023103
46	0.002292
47	0.0022844
48	0.0022679
49	0.0022505
50	0.0022442
51	0.0022301
52	0.0022141
53	0.002202
54	0.0021892
55	0.0021795
56	0.0021692
57	0.0021568
58	0.0021462
59	0.0021365
60	0.0021271
61	0.0021189
62	0.0021111
63	0.0021043
64	0.0020996
65	0.0020889
66	0.0020824
67	0.0020806
68	0.0020811
69	0.0020823
70	0.0020802
71	0.0020793
72	0.0020766
73	0.0020748
74	0.0020722
75	0.0020705
76	0.0020682
77	0.0020668
78	0.0020649
79	0.0020639
80	0.0020626
81	0.0020618
82	0.0020609
83	0.0020605
84	0.0020556
85	0.0020566
86	0.0020594
87	0.0020565
88	0.0020549
89	0.0020509
90	0.0020476
91	0.002052
92	0.0020564
93	0.0020585
94	0.0020607
95	0.0020618
96	0.0020602
97	0.0020553
98	0.0020553
99	0.0020564
100	0.0020581
101	0.0020596
102	0.0020584
103	0.0020603
104	0.0020621
105	0.0020641
106	0.0020633
107	0.0020634
108	0.0020645
109	0.0020656
110	0.0020666
111	0.0020694
112	0.002072
113	0.0020719
114	0.0020721
115	0.0020727
116	0.0020735
117	0.0020743
118	0.0020753
119	0.0020764
120	0.0020774


==> Runtime/Our_-10dB.txt <==
1	1
2	4.0581
3	5.0105
4	5.3911
5	5.3814
6	5.1038
7	4.6552
8	4.1296
9	3.6001
10	3.12
11	2.7083
12	2.363
13	2.0789
14	1.8471
15	1.6587
16	1.505
17	1.3781
18	1.2736
19	1.1857
20	1.1122
21	1.0496
22	0.99598
23	0.9494
24	0.90929
25	0.87402
26	0.84296
27	0.81553
28	0.79102
29	0.76908
30	0.74928
31	0.73139
32	0.71471
33	0.69985
34	0.6864
35	0.67422
36	0.66259
37	0.65202
38	0.64227
39	0.63351
40	0.62506
41	0.61739
42	0.61024
43	0.60359
44	0.59736
45	0.59154
46	0.5861
47	0.58097
48	0.57616
49	0.57165
50	0.56739
51	0.56342
52	0.55964
53	0.55612
54	0.55278
55	0.54967
56	0.54671
57	0.54394
58	0.54125
59	0.53878
60	0.53646
61	0.53432
62	0.53225
63	0.53035
64	0.52837
65	0.5267
66	0.52512
67	0.5236
68	0.52226
69	0.52083
70	0.51956
71	0.51845
72	0.51741
73	0.51629
74	0.51532
75	0.51458
76	0.51363
77	0.51294
78	0.51221
79	0.51165
80	0.51103
81	0.51042
82	0.50999
83	0.5096
84	0.50917
85	0.50879
86	0.50849
87	0.50827
88	0.50799
89	0.50784
90	0.50758
91	0.50753
92	0.5074
93	0.50733
94	0.50731
95	0.50727
96	0.50729
97	0.50734
98	0.50738
99	0.50746
100	0.50758


==> Runtime/Our_0dB.txt <==
1	1
2	0.45946
3	0.51089
4	0.54361
5	0.54397
6	0.51994
7	0.47911
8	0.43007
9	0.38041
10	0.33463
11	0.29499
12	0.26187
13	0.2347
14	0.21257
15	0.19456
16	0.17944
17	0.16741
18	0.15733
19	0.14929
20	0.14202
21	0.13611
22	0.13147
23	0.12678
24	0.12331
25	0.11974
26	0.11714
27	0.11462
28	0.11206
29	0.1103
30	0.10845
31	0.10653
32	0.10528
33	0.10389
34	0.10262
35	0.10123
36	0.10041
37	0.099411
38	0.098496
39	0.097652
40	0.096864
41	0.095985
42	0.095566
43	0.094966
44	0.094418
45	0.09383
46	0.093256
47	0.092727
48	0.092241
49	0.091783
50	0.09135
51	0.090941
52	0.090553
53	0.09019
54	0.089846
55	0.089525
56	0.089221
57	0.088935
58	0.088666
59	0.088408
60	0.088167
61	0.087941
62	0.087731
63	0.087535
64	0.087352
65	0.087182
66	0.087024
67	0.086876
68	0.086742
69	0.086618
70	0.086504
71	0.086399
72	0.086311
73	0.086228
74	0.086154
75	0.08609
76	0.086033
77	0.085983
78	0.085939
79	0.0859
80	0.08584
81	0.085814
82	0.08582
83	0.085806
84	0.085771
85	0.085766
86	0.085763
87	0.085766
88	0.085774
89	0.085776
90	0.085788
91	0.085804
92	0.085823
93	0.085844
94	0.085867
95	0.085893
96	0.085921
97	0.085951
98	0.085982
99	0.086016
100	0.086052


==> Runtime/Our_10dB.txt <==
1	1
2	0.26571
3	0.11498
4	0.083553
5	0.070984
6	0.063479
7	0.056957
8	0.050968
9	0.04562
10	0.040966
11	0.036987
12	0.033843
13	0.031239
14	0.029226
15	0.027334
16	0.025489
17	0.023882
18	0.022509
19	0.021297
20	0.020227
21	0.019343
22	0.018601
23	0.017942
24	0.017357
25	0.016842
26	0.016389
27	0.015993
28	0.015647
29	0.015241
30	0.014862
31	0.014545
32	0.014286
33	0.014071
34	0.013938
35	0.013857
36	0.013782
37	0.013704
38	0.013633
39	0.013498
40	0.013366
41	0.013256
42	0.013168
43	0.013139
44	0.013123
45	0.0131
46	0.013071
47	0.013042
48	0.013018
49	0.012935
50	0.012799
51	0.012762
52	0.012707
53	0.012643
54	0.012659
55	0.01265
56	0.012641
57	0.012552
58	0.012492
59	0.012466
60	0.012451
61	0.012411
62	0.012431
63	0.012417
64	0.012381
65	0.012313
66	0.012272
67	0.012257
68	0.01223
69	0.012197
70	0.012211
71	0.012207
72	0.012198
73	0.012194
74	0.012149
75	0.012118
76	0.012104
77	0.012081
78	0.012063
79	0.012076
80	0.012094
81	0.01209
82	0.012077
83	0.012046
84	0.01203
85	0.012026
86	0.012017
87	0.011994
88	0.011995
89	0.012019
90	0.012028
91	0.012021
92	0.012032
93	0.012035
94	0.012011
95	0.012001
96	0.012002
97	0.01199
98	0.011997
99	0.01199
100	0.011998


==> Runtime/Our_20dB.txt <==
1	1
2	0.25925
3	0.074105
4	0.03129
5	0.018497
6	0.013584
7	0.011286
8	0.009958
9	0.0089852
10	0.0081844
11	0.0075119
12	0.0069595
13	0.0065135
14	0.0061578
15	0.0058746
16	0.0056361
17	0.0054467
18	0.005286
19	0.0051436
20	0.0050123
21	0.004844
22	0.0045529
23	0.0044069
24	0.0042844
25	0.0039973
26	0.0038975
27	0.0036815
28	0.0035753
29	0.0034186
30	0.0032985
31	0.003142
32	0.0030748
33	0.0029604
34	0.0029165
35	0.0028309
36	0.0027831
37	0.0027193
38	0.0026755
39	0.0026211
40	0.0025854
41	0.0025409
42	0.0025257
43	0.0024302
44	0.0024639
45	0.0023505
46	0.0023502
47	0.002272
48	0.0022761
49	0.00221
50	0.0022186
51	0.0021683
52	0.0021814
53	0.0021363
54	0.0021511
55	0.0021163
56	0.0021341
57	0.002107
58	0.0021236
59	0.002099
60	0.002115
61	0.002093
62	0.0021091
63	0.0020895
64	0.0021053
65	0.0020884
66	0.0021037
67	0.0020878
68	0.0020901
69	0.0021028
70	0.0020981
71	0.002096
72	0.0021008
73	0.0020871
74	0.0021155
75	0.0020954
76	0.0021095
77	0.0020985
78	0.0021016
79	0.0021119
80	0.0021099
81	0.0021088
82	0.002113
83	0.0021036
84	0.0021253
85	0.0021112
86	0.0021223
87	0.0021144
88	0.0021173
89	0.0021288
90	0.0021235
91	0.0021213
92	0.0021308
93	0.0021235
94	0.0021348
95	0.0021303
96	0.0021369
97	0.0021331
98	0.0021424
99	0.0021382
100	0.0021468


==> Runtime/SBL.txt <==
1	0.19615
2	0.012765
3	0.0068223
4	0.0055957
5	0.0049316
6	0.0045014
7	0.0042149
8	0.0040166
9	0.0038767
10	0.0037767
11	0.0037072
12	0.0036638
13	0.0036369
14	0.0036324
15	0.0036428
16	0.0036626
17	0.0036879
18	0.0037157
19	0.003743
20	0.0037686
21	0.0037916
22	0.0038109
23	0.0038263
24	0.0038384
25	0.0038477
26	0.0038546
27	0.0038596
28	0.0038632
29	0.0038656
30	0.003867
31	0.0038676
32	0.0038677
33	0.0038672
34	0.0038665
35	0.0038655
36	0.0038643
37	0.003863
38	0.0038616
39	0.0038602
40	0.0038588
41	0.0038574
42	0.0038561
43	0.0038548
44	0.0038536
45	0.0038524
46	0.0038513
47	0.0038503
48	0.0038493
49	0.0038484
50	0.0038476
51	0.0038468
52	0.0038461
53	0.0038455
54	0.0038449
55	0.0038444
56	0.0038439
57	0.0038434
58	0.003843
59	0.0038426
60	0.0038422
61	0.0038419
62	0.0038416
63	0.0038413
64	0.003841
65	0.0038407
66	0.0038405
67	0.0038403
68	0.0038401
69	0.0038399
70	0.0038397
71	0.0038395
72	0.0038393
73	0.0038392
74	0.003839
75	0.0038388
76	0.0038387
77	0.0038385
78	0.0038384
79	0.0038382
80	0.0038381
81	0.003838
82	0.0038378
83	0.0038377
84	0.0038375
85	0.0038374
86	0.0038373
87	0.0038371
88	0.003837
89	0.0038369
90	0.0038367
91	0.0038366
92	0.0038365
93	0.0038363
94	0.0038362
95	0.0038361
96	0.0038359
97	0.0038358
98	0.0038357
99	0.0038355
100	0.0038354
101	0.0038352
102	0.0038351
103	0.003835
104	0.0038348
105	0.0038347
106	0.0038346
107	0.0038344
108	0.0038343
109	0.0038341
110	0.003834
111	0.0038338
112	0.0038337
113	0.0038336
114	0.0038334
115	0.0038333
116	0.0038331
117	0.003833
118	0.0038328
119	0.0038327
120	0.0038325


==> Runtime/SBL_-10dB.txt <==
1	1
2	2.5626
3	2.7589
4	2.9161
5	3.0344
6	3.1065
7	3.1105
8	3.0798
9	3.0353
10	2.9876
11	2.9406
12	2.9094
13	2.8681
14	2.8246
15	2.7949
16	2.7675
17	2.7489
18	2.7454
19	2.7546
20	2.7732
21	2.79
22	2.8076
23	2.8382
24	2.8521
25	2.874
26	2.8997
27	2.9287
28	2.9395
29	2.9586
30	2.9801
31	3.0006
32	3.0168
33	3.0216
34	3.0332
35	3.0463
36	3.0607
37	3.0599
38	3.0636
39	3.0682
40	3.073
41	3.0781
42	3.0836
43	3.0895
44	3.0962
45	3.0991
46	3.1049
47	3.1118
48	3.1055
49	3.1083
50	3.1149
51	3.1249
52	3.1206
53	3.1179
54	3.119
55	3.1236
56	3.1335
57	3.1494
58	3.136
59	3.1426
60	3.1384
61	3.1354
62	3.1355
63	3.1381
64	3.1436
65	3.136
66	3.1341
67	3.1333
68	3.1337
69	3.1358
70	3.1362
71	3.1351
72	3.1361
73	3.1328
74	3.1322
75	3.1325
76	3.1341
77	3.1379
78	3.1347
79	3.1337
80	3.1333
81	3.1333
82	3.1363
83	3.1435
84	3.1436
85	3.1426
86	3.1466
87	3.1499
88	3.1471
89	3.144
90	3.1433
91	3.1471
92	3.1527
93	3.1471
94	3.1441
95	3.1422
96	3.141
97	3.1402
98	3.1396
99	3.1392
100	3.1389


==> Runtime/SBL_0dB.txt <==
1	1
2	0.97508
3	0.96029
4	0.947
5	0.93394
6	0.92068
7	0.90666
8	0.89108
9	0.87272
10	0.84958
11	0.8182
12	0.77311
13	0.70988
14	0.63751
15	0.57388
16	0.52105
17	0.47017
18	0.41767
19	0.36927
20	0.32892
21	0.29285
22	0.26473
23	0.24173
24	0.22509
25	0.21404
26	0.2068
27	0.20184
28	0.19826
29	0.19557
30	0.19351
31	0.19192
32	0.19068
33	0.18971
34	0.18893
35	0.18831
36	0.18778
37	0.18732
38	0.18691
39	0.18653
40	0.18616
41	0.1858
42	0.18545
43	0.1851
44	0.18476
45	0.18443
46	0.18412
47	0.18384
48	0.1836
49	0.18341
50	0.18329
51	0.18325
52	0.18337
53	0.18353
54	0.18351
55	0.18346
56	0.1834
57	0.18334
58	0.18329
59	0.18324
60	0.18319
61	0.18316
62	0.18313
63	0.18311
64	0.18309
65	0.18307
66	0.18306
67	0.18306
68	0.18306
69	0.18305
70	0.18306
71	0.18306
72	0.18306
73	0.18307
74	0.18308
75	0.18308
76	0.18309
77	0.1831
78	0.18311
79	0.18312
80	0.18312
81	0.18313
82	0.18314
83	0.18315
84	0.18316
85	0.18317
86	0.18318
87	0.18319
88	0.18319
89	0.1832
90	0.18321
91	0.18322
92	0.18323
93	0.18323
94	0.18324
95	0.18325
96	0.18325
97	0.18326
98	0.18327
99	0.18327
100	0.18328


==> Runtime/SBL_10dB.txt <==
1	1
2	0.97553
3	0.94733
4	0.92026
5	0.88995
6	0.85019
7	0.78791
8	0.68175
9	0.54088
10	0.40971
11	0.30539
12	0.22504
13	0.16726
14	0.13471
15	0.11681
16	0.10465
17	0.095186
18	0.087461
19	0.080787
20	0.075033
21	0.070404
22	0.066823
23	0.063972
24	0.061524
25	0.059261
26	0.057071
27	0.054931
28	0.052864
29	0.050899
30	0.049056
31	0.047341
32	0.045757
33	0.044284
34	0.042885
35	0.041522
36	0.040161
37	0.038782
38	0.037376
39	0.035955
40	0.03456
41	0.033261
42	0.03212
43	0.031152
44	0.030332
45	0.029629
46	0.029017
47	0.028483
48	0.028016
49	0.027606
50	0.027238
51	0.0269
52	0.026583
53	0.026283
54	0.026003
55	0.025745
56	0.025515
57	0.025315
58	0.025144
59	0.024998
60	0.024869
61	0.024752
62	0.024642
63	0.024537
64	0.02444
65	0.024352
66	0.024276
67	0.024215
68	0.024169
69	0.024138
70	0.024117
71	0.024105
72	0.024097
73	0.024092
74	0.024091
75	0.024096
76	0.024108
77	0.024128
78	0.024156
79	0.024191
80	0.024233
81	0.024279
82	0.024328
83	0.024379
84	0.02443
85	0.024481
86	0.024531
87	0.024578
88	0.024623
89	0.024665
90	0.024705
91	0.024746
92	0.024792
93	0.024846
94	0.024906
95	0.024972
96	0.025043
97	0.025117
98	0.025196
99	0.025278
100	0.025364


==> Runtime/SBL_20dB.txt <==
1	1
2	0.97571
3	0.90974
4	0.84115
5	0.73472
6	0.54014
7	0.32128
8	0.18053
9	0.11145
10	0.083792
11	0.068202
12	0.057345
13	0.0498
14	0.043989
15	0.038878
16	0.03419
17	0.029852
18	0.025946
19	0.022614
20	0.019925
21	0.017808
22	0.016112
23	0.014661
24	0.013357
25	0.01219
26	0.011166
27	0.01026
28	0.0094508
29	0.0087265
30	0.0081035
31	0.007599
32	0.0071975
33	0.0068734
34	0.0065947
35	0.0063355
36	0.0060847
37	0.0058485
38	0.0056382
39	0.0054512
40	0.0052829
41	0.0051422
42	0.005024
43	0.0049185
44	0.0048209
45	0.0047283
46	0.0046402
47	0.0045604
48	0.0044952
49	0.004447
50	0.004413
51	0.0043895
52	0.0043735
53	0.0043639
54	0.0043598
55	0.00436
56	0.0043634
57	0.004369
58	0.0043761
59	0.004384
60	0.0043922
61	0.0044005
62	0.0044086
63	0.004416
64	0.0044224
65	0.0044276
66	0.0044314
67	0.0044343
68	0.0044373
69	0.0044417
70	0.0044488
71	0.0044584
72	0.0044697
73	0.0044819
74	0.0044945
75	0.0045071
76	0.0045197
77	0.004532
78	0.004544
79	0.0045557
80	0.0045672
81	0.0045483
82	0.0045492
83	0.0045398
84	0.0045101
85	0.0045201
86	0.0045298
87	0.0045393
88	0.0045384
89	0.0045273
90	0.004526
91	0.0045243
92	0.0045124
93	0.0045102
94	0.0045177
95	0.0045049
96	0.0045119
97	0.0045186
98	0.0045251
99	0.0045312
100	0.0045371

